Getting Away with More Network Pruning: From Sparsity to Geometry and Linear Regions

One surprising trait of neural networks is the extent to which their connections can be pruned with little to no effect on accuracy. But when we cross a critical level of parameter sparsity, pruning any further leads to a sudden drop in accuracy. This drop plausibly reflects a loss in model complexity, which we aim to avoid. In this work, we explore how sparsity also affects the geometry of the linear regions defined by a neural network, and consequently reduces the expected maximum number of linear regions based on the architecture. We observe that pruning affects accuracy similarly to how sparsity affects the number of linear regions and our proposed bound for the maximum number. Conversely, we find out that selecting the sparsity across layers to maximize our bound very often improves accuracy in comparison to pruning as much with the same sparsity in all layers, thereby providing us guidance on where to prune.

==> data/Perceptron20_exact_2_MNIST.csv <==
Numbers,global_sparsity,sparsity_U,sparsity_U_1,UB_U,ACC_U,sparsity_O,sparsity_O_1,UB_O,ACC_O,LR_U,LR_O
0,1.0,1.0,1.0,12.244066464194818,0.96302,1.0,1.0,12.244066464194818,0.96302,4.596935142387232,4.596935142387232
1,0.5,0.5,0.5,12.244066464194818,0.962843333333333,0.18181818181818182,0.515909090909091,12.18239435340453,0.96172,4.6127456572346945,4.600904044590178
2,0.25,0.25,0.25,12.244066464194818,0.9604499999999996,0.18181818181818182,0.2534090909090909,12.18239435340453,0.9595900000000004,4.517275693209582,4.521469577095773
3,0.1,0.1,0.1,12.016460104979208,0.9466133333333334,0.18181818181818182,0.0959090909090909,12.18239435340453,0.9525333333333336,4.188506427184038,4.224966365000275
4,0.05,0.05,0.05,11.613329054371054,0.90196,0.18181818181818182,0.04340909090909091,12.18239435340453,0.9321566666666666,3.747745432919449,3.987927167699425
5,0.025,0.025,0.025,10.980853606379736,0.7691700000000002,0.38181818181818183,0.007159090909090908,12.140510272368221,0.7108133333333335,3.592955291474687,3.7078192485066896
6,0.01,0.01,0.01,10.329796338220701,0.4655866666666667,0.11454545454545456,0.004772727272727273,11.78053976747196,0.50836,3.481126689736616,3.7548875021634687
7,0.005,0.005,0.005,9.228818690495881,0.2788933333333333,0.04772727272727273,0.0028636363636363638,10.97656412341533,0.4365,3.1210154009613658,3.662965012722429


==> data/Perceptron20_exact_3_MNIST.csv <==
Numbers,global_sparsity,sparsity_U,sparsity_U_1,UB_U,ACC_U,sparsity_O,sparsity_O_1,UB_O,ACC_O,LR_U,LR_O
0,1.0,1.0,1.0,21.249553299471973,0.96302,1.0,1.0,21.249553299471973,0.96302,7.938991438775543,7.938991438775543
1,0.5,0.5,0.5,21.249553299471973,0.962843333333333,0.09090909090909091,0.5409090909090909,20.808474831399195,0.9569266666666664,7.969434490454717,8.013648353975269
2,0.25,0.25,0.25,21.249553299471973,0.9604499999999996,0.09090909090909091,0.2659090909090909,20.808474831399195,0.95393,7.805206455479027,7.697894261477902
3,0.1,0.1,0.1,20.887734535209038,0.9466133333333334,0.09090909090909091,0.10090909090909089,20.808474831399195,0.9461433333333334,7.140914958399071,7.126188210522101
4,0.05,0.05,0.05,19.837838865091783,0.90196,0.1,0.045,20.887734535209038,0.91923,6.301953395126096,6.591460012321081
5,0.025,0.025,0.025,18.177458470296415,0.7691700000000002,0.05,0.0225,19.837838865091783,0.8143066666666665,6.006746832440585,6.096627316500084
6,0.01,0.01,0.01,15.898152600907904,0.4655866666666667,0.09000000000000002,0.0019999999999999983,18.546487559616956,0.3045633333333333,5.987169250665503,6.295233228221942
7,0.005,0.005,0.005,9.419960177847889,0.2788933333333333,0.005000000000000001,0.005,9.419960177847889,0.2812033333333333,5.679010854082253,5.655351828612554


==> data/Perceptron20_exact_5_MNIST.csv <==
Numbers,global_sparsity,sparsity_U,sparsity_U_1,UB_U,ACC_U,sparsity_O,sparsity_O_1,UB_O,ACC_O,LR_U,LR_O
0,1.0,1.0,1.0,33.78669989484722,0.96302,1.0,1.0,33.78669989484722,0.96302,12.168013918577941,12.168013918577941
1,0.5,0.5,0.5,33.78669989484722,0.962843333333333,0.09090909090909091,0.5818181818181818,32.658285538751585,0.9572466666666668,12.144849400004729,12.417342700693318
2,0.25,0.25,0.25,33.78669989484722,0.9604499999999996,0.09090909090909091,0.2818181818181818,32.658285538751585,0.9543533333333334,12.086888123988029,11.959084263910498
3,0.1,0.1,0.1,33.06113105865937,0.9466133333333334,0.10909090909090909,0.09818181818181819,33.172982994923586,0.94787,11.025831668332026,11.06696369380824
4,0.05,0.05,0.05,30.96492800415254,0.90196,0.10909090909090909,0.038181818181818185,33.17075210446446,0.9162233333333332,9.623942439086825,10.051163615193625
5,0.025,0.025,0.025,28.095161884797626,0.7691700000000002,0.13636363636363635,0.0027272727272727292,28.099582598254063,0.5215266666666666,9.26904873565871,9.517406936788557
6,0.01,0.01,0.01,18.26861966660642,0.4655866666666667,0.04909090909090909,0.0021818181818181823,24.616274051993265,0.2777900000000001,9.516947532017873,9.690172621264207
7,0.005,0.005,0.005,15.654915680206699,0.2788933333333333,0.02727272727272727,0.0005454545454545456,19.07560710528138,0.2592666666666666,8.704941110376033,9.683345561676575


==> data/alexnet_cifar10.csv <==
number,global_sparsity,sparsity1_U,sparsity2_U,UB_U,ACC_U,sparsity1_O,sparsity2_O,UB_O,ACC_O
0,1,1,1,4605.90909,0.81848,1,1,4605.90909,0.81848
1,5.00e-05,5.00e-05,5.00e-05,3184.405072,0.78944,0.000134624,2.88E-05,3663.442449,0.79601
2,2.00e-05,2.00e-05,2.00e-05,2436.62797,0.75519,5.32E-05,1.17E-05,2747.312864,0.76803
3,1.50e-05,1.50e-05,1.50e-05,2200.439531,0.70819,3.99E-05,8.77E-06,2473.659969,0.74973
4,1.00e-05,1.00e-05,1.00e-05,1886.789416,0.5988,2.67E-05,5.84E-06,2115.233368,0.67456
5,7.50e-06,7.50e-06,7.50e-06,1681.840122,0.53333,2.00E-05,4.37E-06,1883.135859,0.60741
6,5.00e-06,5.00e-06,5.00e-06,1420.616133,0.42491,1.34E-05,2.90E-06,1588.980476,0.46442
7,2.50e-06,2.50e-06,2.50e-06,1049.437144,0.24143,6.74E-06,1.44E-06,1173.180906,0.30206


==> data/alexnet_cifar100.csv <==
number,global_sparsity,sparsity1_U,sparsity2_U,UB_U,ACC_U,sparsity1_O,sparsity2_O,UB_O,ACC_O
0,1,1,1,4605.90909,0.505083333,1,1,4605.90909,0.505083333
1,0.001,0.001,0.001,4590.673696,0.460646667,0.002808209,0.000547948,4605.900037,0.46348
2,0.0001,0.0001,0.0001,3659.188258,0.403973333,0.000274704,5.63E-05,4239.560507,0.419436667
3,5.00e-05,5.00e-05,5.00e-05,3184.405072,0.329426667,0.000134624,2.88E-05,3663.442449,0.367033333
4,4.00e-05,4.00e-05,4.00e-05,3013.512558,0.294966667,0.000107132,2.32E-05,3442.541676,0.339356667
5,3.00e-05,3.00e-05,3.00e-05,2777.531294,0.248853333,8.00E-05,1.75E-05,3151.604038,0.293323333
6,2.00e-05,2.00e-05,2.00e-05,2436.62797,0.18389,5.32E-05,1.17E-05,2747.312864,0.218136667
7,1.00e-05,1.00e-05,1.00e-05,1886.789416,0.077866667,2.67E-05,5.84E-06,2115.233368,0.111176667


==> data/cifar100.csv <==
number,global_sparsity,sparsity1_U,sparsity2_U,UB_U,ACC_U,sparsity1_O,sparsity2_O,UB_O,ACC_O
0,1,1.0,1.0,209.07908584416933,0.5121633333333333,1.0,1.0,209.07908584416933,0.5121633333333333
1,0.01,0.01,0.01,208.9363461096454,0.4211633333333334,0.005303389160522962,0.15427988498873463,209.07908584416933,0.44556
2,0.005,0.005,0.005,203.31184418917508,0.37336333333333344,0.0026554092793634573,0.0770258269379546,209.0790858441693,0.41317
3,0.001,0.001,0.001,167.6145303000032,0.22266,0.0005385504066813815,0.015175731506747957,209.079049564559,0.3166533333333333
4,0.00075,0.00075,0.00075,164.04948016332946,0.20048000000000005,0.00040479904147979807,0.011354573445740604,209.05207794598655,0.29145333333333323
5,0.0005,0.0005,0.0005,152.16117779091604,0.16587,0.0002723866673302586,0.0074922815796144545,207.67921239174183,0.2601266666666667
6,0.00025,0.00025,0.00025,137.30728906121936,0.13373333333333332,0.0001386769294362804,0.003669844727717466,192.4598722736604,0.19824999999999998
7,0.0001,0.0001,0.0001,117.1978649620356,0.1041866666666667,5.6117991793837126e-05,0.0014480552920933239,150.88519408281826,0.1326266666666667


==> data/cifar200.csv <==
number,global_sparsity,sparsity1_U,sparsity2_U,UB_U,ACC_U,sparsity1_O,sparsity2_O,UB_O,ACC_O
0,1,1.0,1.0,409.0564022117727,0.5229333333333334,1.0,1.0,409.0564022117727,0.5229333333333334
1,0.005,0.005,0.005,408.983719703836,0.43423000000000006,0.0028009211350787343,0.03877785136519064,409.0564022117727,0.44555333333333336
2,0.001,0.001,0.001,358.939324088997,0.3218466666666667,0.0005682632144526113,0.007631477026007889,409.056402208994,0.36264
3,0.00075,0.00075,0.00075,348.97197307857886,0.2956633333333334,0.00042785351597756494,0.005698169994584603,409.052239350669,0.34368999999999994
4,0.0005,0.0005,0.0005,324.80957631869666,0.2587399999999999,0.0002885787054481208,0.0037474310843168637,407.2264541105221,0.3120333333333333
5,0.00025,0.00025,0.00025,292.5546736362233,0.19133333333333338,0.0001476836291238504,0.0018215794566576581,380.5757774937943,0.25338333333333335
6,0.0001,0.0001,0.0001,234.82505248069117,0.13396,6.166237220002313e-05,0.0006888659630076446,294.363341659936,0.17433666666666664
7,5e-05,5e-05,5e-05,182.2538076325161,0.11173666666666669,3.100646439542585e-05,0.00034174070688625894,215.14463370165737,0.13679000000000002


==> data/cifar400.csv <==
number,global_sparsity,sparsity1_U,sparsity2_U,UB_U,ACC_U,sparsity1_O,sparsity2_O,UB_O,ACC_O
0,1,1.0,1.0,809.040121850413,0.5313633333333333,1.0,1.0,809.040121850413,0.5313633333333333
1,0.001,0.001,0.001,772.7957160906567,0.3935300000000001,0.0006201116821065068,0.003917542281422028,809.0401218504131,0.3990566666666666
2,0.0005,0.0005,0.0005,700.7829222620928,0.34435666666666653,0.00031576589383309534,0.0019149179353618276,806.799900859997,0.35678999999999994
3,0.00025,0.00025,0.00025,627.2616535198034,0.27641666666666664,0.00016234625175543272,0.0009231807865182766,754.3374389958021,0.30760666666666675
4,0.0001,0.0001,0.0001,505.7283384613676,0.19792999999999997,6.82132938405741e-05,0.00034412190330439094,579.3934940368868,0.22721000000000002
5,7.5e-05,7.5e-05,7.5e-05,451.3430334668407,0.17148666666666662,5.260663874641458e-05,0.00024698101442753606,518.1510373027409,0.20574333333333336
6,5e-05,5e-05,5e-05,375.6573891164829,0.14148999999999998,3.554216214397624e-05,0.0001610361947342625,436.8271064079429,0.17265666666666668
7,1e-05,1e-05,1e-05,162.1586905737329,0.10392000000000004,7.80759017566996e-06,2.683770745085472e-05,174.15487274149697,0.10928333333333339


==> data/cifarlenet.csv <==
number,global_sparsity,sparsity1_U,sparsity2_U,UB_U,ACC_U,sparsity1_O,sparsity2_O,UB_O,ACC_O
0,1,1.0,1.0,213.993192977927,0.6914066666666666,1.0,1.0,213.993192977927,0.6914066666666666
1,0.001,0.001,0.001,173.95063490737445,0.3091666666666667,0.0007301477014291867,0.0022850109455753013,184.3909162582622,0.36694666666666664
2,0.00075,0.00075,0.00075,159.83165218329424,0.24835,0.0005553873935243139,0.0016767266975032675,169.39285020402673,0.31598666666666675
3,0.000625,0.000625,0.000625,152.72857833289294,0.21451999999999996,0.000464292197247255,0.0013902752512035483,159.98477010302892,0.2679266666666667
4,0.0005,0.0005,0.0005,141.66108917455537,0.2203633333333333,0.00037252338535407806,0.0011070314983139139,146.79044574259996,0.24597333333333335
5,0.000375,0.000375,0.000375,125.08679086367604,0.14457,0.0002854257870450901,0.000801543871213857,130.28498988578997,0.18527
6,0.00025,0.00025,0.00025,106.47295148189868,0.1330833333333334,0.00018792313136057983,0.0005456041363781914,109.57985058680234,0.15874333333333332
7,0.0001,0.0001,0.0001,68.74903655332535,0.11082000000000006,7.376843640602518e-05,0.00022491220759035633,69.9290674400996,0.11406000000000005
8,9e-05,9e-05,9e-05,67.39290263870487,0.11022333333333338,8.470000000000003e-05,0.00011523809523809514,68.71266688812537,0.12120666666666671
9,8e-05,8e-05,8e-05,62.07491745011531,0.10332000000000004,5.775824465262561e-05,0.0001859131207017829,62.368287103662034,0.10356666666666671


==> data/fashion100.csv <==
number,global_sparsity,sparsity1_U,sparsity2_U,UB_U,ACC_U,sparsity1_O,sparsity2_O,UB_O,ACC_O
0,1,1.0,1.0,209.07908584416933,0.8849266666666666,1.0,1.0,209.07908584416933,0.8849266666666666
1,0.01,0.01,0.01,208.9363461096454,0.8349933333333336,0.006108123183111002,0.04051231424440974,209.0790858441693,0.8369900000000001
2,0.005,0.005,0.005,203.3118441891751,0.7978133333333333,0.003065601865662742,0.020165681373204104,209.07908584416296,0.8063199999999999
3,0.0025,0.0025,0.0025,190.2745580503149,0.7238000000000002,0.0015486327942112069,0.009958718893384138,208.9281593475453,0.7583066666666667
4,0.001,0.001,0.001,167.14254087712342,0.4911833333333335,0.0006356070238100913,0.003856840933328885,195.31705439547443,0.6238166666666667
5,0.00075,0.00075,0.00075,161.69322385198504,0.3994800000000001,0.00047921663570364497,0.002872941576083423,185.156039797126,0.5324966666666665
6,0.0005,0.0005,0.0005,144.02483781792208,0.29017,0.00032581384246583813,0.0018656194750678293,167.49375027475423,0.39118
7,0.0001,0.0001,0.0001,79.81841103139514,0.14002000000000006,6.567628372074488e-05,0.00036909793562936015,85.94027118859778,0.14901


==> data/fashion200.csv <==
number,global_sparsity,sparsity1_U,sparsity2_U,UB_U,ACC_U,sparsity1_O,sparsity2_O,UB_O,ACC_O
0,1,1,1,409.0564022,0.888073333,1,1,409.0564022,0.888073333
1,0.01,0.01,0.01,409.0564022,0.85783,0.01,0.01,409.0564022,0.857563333
2,0.001,0.001,0.001,358.4809599,0.72435,0.000729606,0.002059946,389.5155823,0.740156667
3,0.0006,0.0006,0.0006,320.97383,0.611563333,0.00044948,0.001190038,351.3676818,0.65769
4,0.0004,0.0004,0.0004,286.3010485,0.48351,0.000306066,0.000768222,312.2309923,0.544126667
5,0.0002,0.0002,0.0002,229.1655295,0.295263333,0.000154575,0.000378065,243.1423828,0.364176667
6,0.0001,0.0001,0.0001,159.5442712,0.187906667,8.02E-05,0.000177649,179.9242164,0.220933333
7,5.00e-05,5.00e-05,5.00e-05,110.4904655,0.13544,3.49E-05,0.000109333,117.7702294,0.148193333


==> data/fashion400.csv <==
number,global_sparsity,sparsity1_U,sparsity2_U,UB_U,ACC_U,sparsity1_O,sparsity2_O,UB_O,ACC_O
0,1,1,1,809.0401219,0.889293333,1,1,809.0401219,0.889293333
1,0.001,0.001,0.001,772.1916265,0.79294,0.000862563,0.001269377,786.6604774,0.79415
2,0.0005,0.0005,0.0005,667.4009792,0.730913333,0.000450277,0.000597457,679.1469228,0.73258
3,0.00025,0.00025,0.00025,520.2107153,0.614013333,0.000241259,0.000267133,529.9923843,0.618843333
4,0.0001,0.0001,0.0001,340.3479666,0.360486667,9.86E-05,0.000102668,344.0764711,0.374546667
5,5.00e-05,5.00e-05,5.00e-05,240.2259689,0.225013333,4.44E-05,6.09E-05,245.4200665,0.238903333
6,2.50e-05,2.50e-05,2.50e-05,153.522714,0.14322,2.39E-05,2.72E-05,160.0028666,0.152713333
7,1.00e-05,1.00e-05,1.00e-05,96.12858225,0.11637,8.57E-06,1.28E-05,103.3981378,0.129816667


==> data/fashionlenet.csv <==
number,global_sparsity,sparsity1_U,sparsity2_U,UB_U,ACC_U,sparsity1_O,sparsity2_O,UB_O,ACC_O
0,1,1.0,1.0,213.993192977927,0.9041166666666668,1.0,1.0,213.993192977927,0.9041166666666668
1,0.001,0.001,0.001,173.95063490737445,0.7542033333333333,0.0007301477014291867,0.0022850109455753013,184.3909162582622,0.8039266666666667
2,0.00075,0.00075,0.00075,159.83165218329424,0.6284166666666667,0.0005553873935243139,0.0016767266975032675,169.39285020402673,0.7500199999999999
3,0.000625,0.000625,0.000625,152.72857833289294,0.6401833333333333,0.000464292197247255,0.0013902752512035483,159.98477010302892,0.68779
4,0.0005,0.0005,0.0005,141.66108917455537,0.6009966666666666,0.00037252338535407806,0.0011070314983139139,146.79044574259996,0.6344000000000001
5,0.000375,0.000375,0.000375,125.08679086367604,0.30075666666666656,0.0002854257870450901,0.000801543871213857,130.28498988578997,0.42100999999999983
6,0.00025,0.00025,0.00025,106.47295148189868,0.28396333333333323,0.00018792313136057983,0.0005456041363781914,109.57985058680234,0.36408000000000007
7,0.0001,0.0001,0.0001,68.74903655332535,0.1789133333333333,7.376843640602518e-05,0.00022491220759035633,69.9290674400996,0.20000333333333323
8,9e-05,9e-05,9e-05,67.39290263870487,0.10000000000000005,8.470000000000003e-05,0.00011523809523809514,68.71266688812537,0.11583333333333339
9,8e-05,8e-05,8e-05,62.07491745011531,0.1417066666666667,5.775824465262561e-05,0.0001859131207017829,62.368287103662034,0.15749000000000005


==> data/mnist100.csv <==
number,global_sparsity,sparsity1_U,sparsity2_U,UB_U,ACC_U,sparsity1_O,sparsity2_O,UB_O,ACC_O
0,1,1.0,1.0,209.07908584416933,0.9787966666666665,1.0,1.0,209.07908584416933,0.9787966666666665
1,0.01,0.01,0.01,208.9363461096454,0.9398533333333335,0.006108123183111002,0.04051231424440974,209.0790858441693,0.9415999999999999
2,0.005,0.005,0.005,203.3118441891751,0.8861600000000002,0.003065601865662742,0.020165681373204104,209.07908584416296,0.9008866666666667
3,0.0025,0.0025,0.0025,190.2745580503149,0.7681766666666666,0.0015486327942112069,0.009958718893384138,208.9281593475453,0.8331099999999999
4,0.001,0.001,0.001,167.14254087712342,0.50636,0.0006356070238100913,0.003856840933328885,195.31705439547443,0.6476899999999998
5,0.00075,0.00075,0.00075,161.69322385198504,0.4341433333333334,0.00047921663570364497,0.002872941576083423,185.156039797126,0.5524466666666666
6,0.0005,0.0005,0.0005,144.02483781792208,0.33674,0.00032581384246583813,0.0018656194750678293,167.49375027475423,0.4496033333333333
7,0.0001,0.0001,0.0001,79.81841103139514,0.14114000000000007,6.567628372074488e-05,0.00036909793562936015,85.94027118859778,0.19690000000000005


==> data/mnist200.csv <==
number,global_sparsity,sparsity1_U,sparsity2_U,UB_U,ACC_U,sparsity1_O,sparsity2_O,UB_O,ACC_O
0,1,1,1,409.0564022,0.98093,1,1,409.0564022,0.98093
1,0.01,0.01,0.01,409.0564022,0.963426667,0.01,0.01,409.0564022,0.96327
2,0.001,0.001,0.001,358.4809599,0.792293333,0.000729606,0.002059946,389.5155823,0.812016667
3,0.0006,0.0006,0.0006,320.97383,0.673143333,0.00044948,0.001190038,351.3676818,0.710393333
4,0.0004,0.0004,0.0004,286.3010485,0.556893333,0.000306066,0.000768222,312.2309923,0.60629
5,0.0002,0.0002,0.0002,229.1655295,0.362366667,0.000154575,0.000378065,243.1423828,0.42375
6,0.0001,0.0001,0.0001,159.5442712,0.223306667,8.02E-05,0.000177649,179.9242164,0.269706667
7,5.00e-05,5.00e-05,5.00e-05,110.4904655,0.160546667,3.49E-05,0.000109333,117.7702294,0.186786667


==> data/mnist400.csv <==
number,global_sparsity,sparsity1_U,sparsity2_U,UB_U,ACC_U,sparsity1_O,sparsity2_O,UB_O,ACC_O
0,1,1,1,809.0401219,0.982203333,1,1,809.0401219,0.982203333
1,0.001,0.001,0.001,772.1916265,0.896066667,0.000862563,0.001269377,786.6604774,0.896066667
2,0.0005,0.0005,0.0005,667.4009792,0.827853333,0.000450277,0.000597457,679.1469228,0.828586667
3,0.00025,0.00025,0.00025,520.2107153,0.69284,0.000241259,0.000267133,529.9923843,0.69294
4,0.0001,0.0001,0.0001,340.3479666,0.437993333,9.86E-05,0.000102668,344.0764711,0.44694
5,5.00e-05,5.00e-05,5.00e-05,240.2259689,0.27537,4.44E-05,6.09E-05,245.4200665,0.29065
6,2.50e-05,2.50e-05,2.50e-05,153.522714,0.195013333,2.39E-05,2.72E-05,160.0028666,0.20608
7,1.00e-05,1.00e-05,1.00e-05,96.12858225,0.148373333,8.57E-06,1.28E-05,103.3981378,0.160043333


==> data/mnistlenet.csv <==
number,global_sparsity,sparsity1_U,sparsity2_U,UB_U,ACC_U,sparsity1_O,sparsity2_O,UB_O,ACC_O
0,1,1.0,1.0,213.993192977927,0.9906866666666669,1.0,1.0,213.993192977927,0.9906866666666669
1,0.001,0.001,0.001,173.95063490737445,0.9174133333333333,0.0007301477014291867,0.0022850109455753013,184.3909162582622,0.9432466666666667
2,0.00075,0.00075,0.00075,159.83165218329424,0.8193533333333334,0.0005553873935243139,0.0016767266975032675,169.39285020402673,0.8621566666666667
3,0.000625,0.000625,0.000625,152.72857833289294,0.6811966666666668,0.000464292197247255,0.0013902752512035483,159.98477010302892,0.8487533333333334
4,0.0005,0.0005,0.0005,141.66108917455537,0.64331,0.00037252338535407806,0.0011070314983139139,146.79044574259996,0.7366366666666668
5,0.000375,0.000375,0.000375,125.08679086367604,0.5168433333333334,0.0002854257870450901,0.000801543871213857,130.28498988578997,0.5911466666666667
6,0.00025,0.00025,0.00025,106.47295148189868,0.45019333333333333,0.00018792313136057983,0.0005456041363781914,109.57985058680234,0.47465666666666667
7,0.0001,0.0001,0.0001,68.74903655332535,0.18359000000000011,7.376843640602518e-05,0.00022491220759035633,69.9290674400996,0.30342666666666673
8,9e-05,9e-05,9e-05,67.39290263870487,0.17932000000000006,8.470000000000003e-05,0.00011523809523809514,68.71266688812537,0.2273033333333334
9,8e-05,8e-05,8e-05,62.07491745011531,0.13495666666666672,5.775824465262561e-05,0.0001859131207017829,62.368287103662034,0.18306333333333344

